COFFEE: an Optimizing Compiler for Finite Element Local Assembly

The numerical solution of partial differential equations using the finite element method is one of the key applications of high performance computing. Local assembly is its characteristic operation. This entails the execution of a problem-specific kernel to numerically evaluate an integral for each element in the discretized problem domain. Since the domain size can be huge, executing efficient kernels is fundamental. Their op- timization is, however, a challenging issue. Even though affine loop nests are generally present, the short trip counts and the complexity of mathematical expressions make it hard to determine a single or unique sequence of successful transformations. Therefore, we present the design and systematic evaluation of COF- FEE, a domain-specific compiler for local assembly kernels. COFFEE manipulates abstract syntax trees generated from a high-level domain-specific language for PDEs by introducing domain-aware composable optimizations aimed at improving instruction-level parallelism, especially SIMD vectorization, and register locality. It then generates C code including vector intrinsics. Experiments using a range of finite-element forms of increasing complexity show that significant performance improvement is achieved.

==> Pictures/burgers-normalized-split-phi.txt <==
Baseline Triangles Triangles-CM Tetrahedrons Tetrahedrons-CM Prisms Prisms-CM
p1 1.000 1.000 1.040 1.000 1.105 1.000
p2 0.976 0.954 1.030 1.000 1.038 1.000
p3 1.081 0.921 1.066 1.000 0.992 1.000
p4 1.090 0.903 1.021 1.000 1.011 1.000


==> Pictures/burgers-normalized-split.txt <==
Baseline Triangles Triangles-CM Tetrahedrons Tetrahedrons-CM Prisms Prisms-CM
p1 1.098 1.096 1.087 1.013 1.299 1.083
p2 1.062 1.052 1.391 1.291 1.233 1.217 
p3 0.881 0.881 1.161 1.160 1.149 1.149 
p4 1.106 1.100 1.157 1.157 1.500 1.500 


==> Pictures/diffusion-normalized-opvect-phi.txt <==
Baseline Triangles Triangles-CM Tetrahedrons Tetrahedrons-CM Prisms Prism-CM
p1 1.000 1.000 1.000 1.000 1.000 1.000
p2 1.000 1.000 1.093 1.093 1.331 1.331
p3 1.090 1.090 1.289 1.289 1.285 1.212
p4 1.145 1.145 1.324 1.210 1.117 1.021


==> Pictures/diffusion-normalized-opvect.txt <==
Baseline Triangles Triangles-CM Tetrahedrons Tetrahedrons-CM Prisms Prism-CM
p1 1.000 1.000 1.048 1.048 1.010 1.010 
p2 1.000 1.000 0.964 0.964 1.025 1.025 
p3 0.983 0.983 1.022 1.022 1.176 1.176 
p4 0.946 0.946 1.161 1.109 1.409 1.409 


==> Pictures/helmholtz-normalized-opvect-phi.txt <==
Baseline Triangles Triangles-CM Tetrahedrons Tetrahedrons-CM Prisms Prisms-CM
p1 1.000 1.000 1.000 1.000 1.000 1.000 
p2 1.000 1.000 0.979 0.979 1.060 1.060
p3 0.872 0.872 1.065 1.065 1.253 1.201
p4 0.922 0.922 1.426 1.355 1.147 1.053


==> Pictures/helmholtz-normalized-opvect.txt <==
Baseline Triangles Triangles-CM Tetrahedrons Tetrahedrons-CM Prisms Prisms-CM
p1 1.000 1.000 1.089 1.089 1.010 1.010
p2 0.989 0.98 0.964 0.933 1.069 1.026
p3 0.959 0.959 1.024 1.024 1.176 1.176 
p4 0.835 0.835 1.105 1.105 1.239 1.188


==> taco-abstract.txt <==
Local assembly is the characteristic operation of the finite element method, which entails the execution of a problem-specific kernel for each element in the discretized problem domain. Since the domain can be huge, executing efficient kernels is fundamental. Their optimization is, however, challenging. The short trip counts of the loop nests and the complexity of mathematical expressions make it hard to determine a single sequence of successful transformations. Therefore, we present COFFEE, a compiler for local assembly kernels. COFFEE introduces domain-aware composable optimizations aimed at improving instruction-level parallelism, especially SIMD vectorization. Experiments show that significant performance improvement is achieved.



==> v2-readme.txt <==
ACM Transactions and Journals (small trim Size) - V2 (April 2012)
-----------------------------------------------------------------

The following files are available in the v2-acmlarge.zip archive:

acmsmall.cls	     			- This is V1.4 of the LaTeX2e class file for the 'acmsmall template/format'
ACM-Reference-Format-Journals.bst	- This is the bibliography style file for the New ACM Reference Format (March 2012)
acmsmall-sample-bibfile.bib		- This is the bibliography database file
v2-acmsmall-guide.pdf			- This is a PDF of the "author guidelines' for the acmlsmall template
v2-acmsmall-sample.pdf			- This is a PDF file showing what YOU should obtain
					  when YOU compile the sample source .tex file

v2-acmsmall-sample.tex			- the revised (v2) source sample .tex file 
v2-acmsmall-sample.bbl			- the bbl file as a result of 'BibTeX'ing 
acmsmall-mouse.eps			- Graphics file used in sample
acmsmall-mouse.pdf			- a graphics file in PDF format, (compatible with pdflatex)
algorithm2e.sty				- Algorithm package used in sample
url.sty					- URL package used in formatting the references
readme.txt				- This file!

Happy (La)TeXing!!!

Aptara/Gerry Murray - April 2012

